2Direction: Theoretically Faster Distributed Training with Bidirectional Communication Compression

We consider distributed convex optimization problems in the regime when the communication between the server and the workers is expensive in both uplink and downlink directions. We develop a new and provably accelerated method, which we call 2Direction, based on fast bidirectional compressed communication and a new bespoke error-feedback mechanism which may be of independent interest. Indeed, we find that the EF and EF21-P mechanisms (Seide et al., 2014; Gruntkowska et al., 2023) that have considerable success in the design of efficient non-accelerated methods are not appropriate for accelerated methods. In particular, we prove that 2Direction improves the previous state-of-the-art communication complexity $\widetilde{\Theta}\left(K \times \left(\frac{L}{\alpha \mu} + \frac{L_{\max} \omega}{n \mu} + \omega\right)\right)$ (Gruntkowska et al., 2023) to $\widetilde{\Theta}(K \times (\sqrt{\frac{L (\omega + 1)}{\alpha \mu}} + \sqrt{\frac{L_{\max} \omega^2}{n \mu}} + \frac{1}{\alpha} + \omega))$ in the $\mu$-strongly-convex setting, where $L$ and $L_{\max}$ are smoothness constants, $n$ is # of workers, $\omega$ and $\alpha$ are compression errors of the Rand$K$ and Top$K$ sparsifiers (as examples), $K$ is # of coordinates/bits that the server and workers send to each other. Moreover, our method is the first that improves upon the communication complexity of the vanilla accelerated gradient descent (AGD) method (Nesterov, 2018). We obtain similar improvements in the general convex regime as well. Finally, our theoretical findings are corroborated by experimental evidence.

==> result.txt <==
\frac{2048 L^{2} \omega p^{3} \rho}{\bar{L}^{2} \alpha \beta n \tau^{2}} + \frac{1024 L^{2} \omega p^{2} \rho}{\bar{L}^{2} \alpha \beta n \tau} + \frac{256 L^{2} \omega p \rho}{\bar{L}^{2} \alpha \beta n} + \frac{32 L \omega p}{\bar{L}^{2} \alpha \beta n} + \kappa \left(\frac{256 \hat{L}^{2} \omega p}{\bar{L}^{2} \alpha \beta n} + \frac{256 \hat{L}^{2} \omega p^{2}}{\bar{L}^{2} \alpha \beta^{2} n}\right) + \frac{64 \omega p \rho \tau}{\beta n} + \frac{8 \omega p}{\bar{L} \beta n} + \frac{2048 \hat{L}^{2} \omega^{2} p^{2} \rho \tau}{\bar{L}^{2} \alpha \beta n^{2}}, \label{eq:kappa_expand}
\begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{256 \hat{L}^{2} \omega p}{\bar{L}^{2} \alpha \beta n} \leq \frac{1}{4}\label{eq:sympy:constraints:0}\end{equation}&\begin{equation}\frac{256 \hat{L}^{2} \omega p^{2}}{\bar{L}^{2} \alpha \beta^{2} n} \leq \frac{1}{4}\label{eq:sympy:constraints:1}\end{equation}&\end{tabularx} 
\kappa \eqdef \frac{4096 L^{2} \omega p^{3} \rho}{\bar{L}^{2} \alpha \beta n \tau^{2}} + \frac{2048 L^{2} \omega p^{2} \rho}{\bar{L}^{2} \alpha \beta n \tau} + \frac{512 L^{2} \omega p \rho}{\bar{L}^{2} \alpha \beta n} + \frac{64 L \omega p}{\bar{L}^{2} \alpha \beta n} + \frac{128 \omega p \rho \tau}{\beta n} + \frac{16 \omega p}{\bar{L} \beta n} + \frac{4096 \hat{L}^{2} \omega^{2} p^{2} \rho \tau}{\bar{L}^{2} \alpha \beta n^{2}}. \label{eq:kappa_sol}
\frac{32 L}{\bar{L}^{2} \alpha^{2}} + \frac{16384 L \hat{L}^{2} \omega p}{\bar{L}^{4} \alpha^{3} \beta n} + \frac{16384 L \hat{L}^{2} \omega p^{2}}{\bar{L}^{4} \alpha^{3} \beta^{2} n} + \rho \left(\frac{2048 L^{2} p^{2}}{\bar{L}^{2} \alpha^{2} \tau^{2}} + \frac{1024 L^{2} p}{\bar{L}^{2} \alpha^{2} \tau} + \frac{256 L^{2}}{\bar{L}^{2} \alpha^{2}} + \frac{1048576 L^{2} \hat{L}^{2} \omega p^{3}}{\bar{L}^{4} \alpha^{3} \beta n \tau^{2}} + \frac{524288 L^{2} \hat{L}^{2} \omega p^{2}}{\bar{L}^{4} \alpha^{3} \beta n \tau} + \frac{131072 L^{2} \hat{L}^{2} \omega p}{\bar{L}^{4} \alpha^{3} \beta n} + \frac{1048576 L^{2} \hat{L}^{2} \omega p^{4}}{\bar{L}^{4} \alpha^{3} \beta^{2} n \tau^{2}} + \frac{524288 L^{2} \hat{L}^{2} \omega p^{3}}{\bar{L}^{4} \alpha^{3} \beta^{2} n \tau} + \frac{131072 L^{2} \hat{L}^{2} \omega p^{2}}{\bar{L}^{4} \alpha^{3} \beta^{2} n} + \frac{2048 \hat{L}^{2} \omega p \tau}{\bar{L}^{2} \alpha^{2} n} + \frac{32768 \hat{L}^{2} \omega p \tau}{\bar{L}^{2} \alpha^{2} \beta n} + \frac{32768 \hat{L}^{2} \omega p^{2} \tau}{\bar{L}^{2} \alpha^{2} \beta^{2} n} + \frac{1048576 \hat{L}^{4} \omega^{2} p^{2} \tau}{\bar{L}^{4} \alpha^{3} \beta n^{2}} + \frac{1048576 \hat{L}^{4} \omega^{2} p^{3} \tau}{\bar{L}^{4} \alpha^{3} \beta^{2} n^{2}}\right) + \frac{4096 \hat{L}^{2} \omega p}{\bar{L}^{3} \alpha^{2} \beta n} + \frac{4096 \hat{L}^{2} \omega p^{2}}{\bar{L}^{3} \alpha^{2} \beta^{2} n}, \label{eq:rho_expand}
\begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{256 L^{2}}{\bar{L}^{2} \alpha^{2}} \leq \frac{1}{28}\label{eq:sympy:constraints:2}\end{equation}&\begin{equation}\frac{1024 L^{2} p}{\bar{L}^{2} \alpha^{2} \tau} \leq \frac{1}{28}\label{eq:sympy:constraints:3}\end{equation}&\begin{equation}\frac{2048 L^{2} p^{2}}{\bar{L}^{2} \alpha^{2} \tau^{2}} \leq \frac{1}{28}\label{eq:sympy:constraints:4}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{2048 \hat{L}^{2} \omega p \tau}{\bar{L}^{2} \alpha^{2} n} \leq \frac{1}{28}\label{eq:sympy:constraints:5}\end{equation}&\begin{equation}\frac{32768 \hat{L}^{2} \omega p \tau}{\bar{L}^{2} \alpha^{2} \beta n} \leq \frac{1}{28}\label{eq:sympy:constraints:6}\end{equation}&\begin{equation}\frac{32768 \hat{L}^{2} \omega p^{2} \tau}{\bar{L}^{2} \alpha^{2} \beta^{2} n} \leq \frac{1}{28}\label{eq:sympy:constraints:7}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{131072 L^{2} \hat{L}^{2} \omega p}{\bar{L}^{4} \alpha^{3} \beta n} \leq \frac{1}{28}\label{eq:sympy:constraints:8}\end{equation}&\begin{equation}\frac{131072 L^{2} \hat{L}^{2} \omega p^{2}}{\bar{L}^{4} \alpha^{3} \beta^{2} n} \leq \frac{1}{28}\label{eq:sympy:constraints:9}\end{equation}&\begin{equation}\frac{1048576 \hat{L}^{4} \omega^{2} p^{2} \tau}{\bar{L}^{4} \alpha^{3} \beta n^{2}} \leq \frac{1}{28}\label{eq:sympy:constraints:10}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{1048576 \hat{L}^{4} \omega^{2} p^{3} \tau}{\bar{L}^{4} \alpha^{3} \beta^{2} n^{2}} \leq \frac{1}{28}\label{eq:sympy:constraints:11}\end{equation}&\begin{equation}\frac{524288 L^{2} \hat{L}^{2} \omega p^{2}}{\bar{L}^{4} \alpha^{3} \beta n \tau} \leq \frac{1}{28}\label{eq:sympy:constraints:12}\end{equation}&\begin{equation}\frac{524288 L^{2} \hat{L}^{2} \omega p^{3}}{\bar{L}^{4} \alpha^{3} \beta^{2} n \tau} \leq \frac{1}{28}\label{eq:sympy:constraints:13}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{1048576 L^{2} \hat{L}^{2} \omega p^{3}}{\bar{L}^{4} \alpha^{3} \beta n \tau^{2}} \leq \frac{1}{28}\label{eq:sympy:constraints:14}\end{equation}&\begin{equation}\frac{1048576 L^{2} \hat{L}^{2} \omega p^{4}}{\bar{L}^{4} \alpha^{3} \beta^{2} n \tau^{2}} \leq \frac{1}{28}\label{eq:sympy:constraints:15}\end{equation}&\end{tabularx} 
\rho \eqdef \frac{64 L}{\bar{L}^{2} \alpha^{2}} + \frac{32768 L \hat{L}^{2} \omega p}{\bar{L}^{4} \alpha^{3} \beta n} + \frac{32768 L \hat{L}^{2} \omega p^{2}}{\bar{L}^{4} \alpha^{3} \beta^{2} n} + \frac{8192 \hat{L}^{2} \omega p}{\bar{L}^{3} \alpha^{2} \beta n} + \frac{8192 \hat{L}^{2} \omega p^{2}}{\bar{L}^{3} \alpha^{2} \beta^{2} n}. \label{eq:rho_sol}
&\frac{544 L^{2}}{\bar{L}^{2} \alpha^{2}} + \frac{16384 L^{4}}{\bar{L}^{4} \alpha^{4}} + \frac{4 L_{\max} \omega}{\bar{L} n} \\ & +\frac{2048 L^{2} p}{\bar{L}^{2} \alpha^{2} \tau} + \frac{4096 L^{2} p^{2}}{\bar{L}^{2} \alpha^{2} \tau^{2}} + \frac{65536 L^{4} p}{\bar{L}^{4} \alpha^{4} \tau} \\ & +\frac{131072 L^{4} p^{2}}{\bar{L}^{4} \alpha^{4} \tau^{2}} + \frac{16 L L_{\max} \omega}{\bar{L}^{2} \alpha n} + \frac{128 L_{\max} \omega p}{\bar{L} \beta n} \\ & +\frac{128 L_{\max} \omega p^{2}}{\bar{L} \beta^{2} n} + \frac{8192 L^{3} L_{\max} \omega}{\bar{L}^{4} \alpha^{3} n} + \frac{512 L L_{\max} \omega p}{\bar{L}^{2} \alpha \beta n} \\ & +\frac{512 L L_{\max} \omega p^{2}}{\bar{L}^{2} \alpha \beta^{2} n} + \frac{2048 L_{\max} \hat{L}^{2} \omega^{2} p}{\bar{L}^{3} \alpha \beta n^{2}} + \frac{2048 L_{\max} \hat{L}^{2} \omega^{2} p^{2}}{\bar{L}^{3} \alpha \beta^{2} n^{2}} \\ & +\frac{4096 L L_{\max} \omega p \tau}{\bar{L}^{2} \alpha^{2} n} + \frac{32768 L^{3} L_{\max} \omega p}{\bar{L}^{4} \alpha^{3} n \tau} + \frac{65536 L^{3} L_{\max} \omega p^{2}}{\bar{L}^{4} \alpha^{3} n \tau^{2}} \\ & +\frac{69632 L \hat{L}^{2} \omega p}{\bar{L}^{3} \alpha^{2} \beta n} + \frac{69632 L \hat{L}^{2} \omega p^{2}}{\bar{L}^{3} \alpha^{2} \beta^{2} n} + \frac{131072 L^{2} \hat{L}^{2} \omega p \tau}{\bar{L}^{4} \alpha^{4} n} \\ & +\frac{262144 L^{3} L_{\max} \omega p}{\bar{L}^{4} \alpha^{3} \beta n} + \frac{262144 L^{3} L_{\max} \omega p^{2}}{\bar{L}^{4} \alpha^{3} \beta^{2} n} + \frac{278528 L^{2} \hat{L}^{2} \omega p}{\bar{L}^{4} \alpha^{3} \beta n} \\ & +\frac{278528 L^{2} \hat{L}^{2} \omega p^{2}}{\bar{L}^{4} \alpha^{3} \beta^{2} n} + \frac{2097152 L^{3} \hat{L}^{2} \omega p}{\bar{L}^{5} \alpha^{4} \beta n} + \frac{2097152 L^{3} \hat{L}^{2} \omega p^{2}}{\bar{L}^{5} \alpha^{4} \beta^{2} n} \\ & +\frac{16777216 L^{4} \hat{L}^{2} \omega p}{\bar{L}^{6} \alpha^{5} \beta n} + \frac{16777216 L^{4} \hat{L}^{2} \omega p^{2}}{\bar{L}^{6} \alpha^{5} \beta^{2} n} + \frac{1073741824 L^{3} \hat{L}^{4} \omega^{2} p^{4}}{\bar{L}^{7} \alpha^{5} \beta^{4} n^{2}} \\ & +\frac{1073741824 L^{3} \hat{L}^{4} \omega^{2} p^{2}}{\bar{L}^{7} \alpha^{5} \beta^{2} n^{2}} + \frac{2147483648 L^{3} \hat{L}^{4} \omega^{2} p^{3}}{\bar{L}^{7} \alpha^{5} \beta^{3} n^{2}} + \frac{4294967296 L^{4} \hat{L}^{4} \omega^{2} p^{4}}{\bar{L}^{8} \alpha^{6} \beta^{4} n^{2}} \\ & +\frac{4294967296 L^{4} \hat{L}^{4} \omega^{2} p^{2}}{\bar{L}^{8} \alpha^{6} \beta^{2} n^{2}} + \frac{8589934592 L^{4} \hat{L}^{4} \omega^{2} p^{3}}{\bar{L}^{8} \alpha^{6} \beta^{3} n^{2}} + \frac{8192 L L_{\max} \hat{L}^{2} \omega^{2} p}{\bar{L}^{4} \alpha^{2} \beta n^{2}} \\ & +\frac{8192 L L_{\max} \hat{L}^{2} \omega^{2} p^{2}}{\bar{L}^{4} \alpha^{2} \beta^{2} n^{2}} + \frac{65536 L L_{\max} \omega p \tau}{\bar{L}^{2} \alpha^{2} \beta n} + \frac{65536 L L_{\max} \omega p^{2} \tau}{\bar{L}^{2} \alpha^{2} \beta^{2} n} \\ & +\frac{65536 L L_{\max} \hat{L}^{2} \omega^{2} p \tau}{\bar{L}^{4} \alpha^{3} n^{2}} + \frac{262144 L \hat{L}^{2} \omega p^{2}}{\bar{L}^{3} \alpha^{2} \beta n \tau} + \frac{262144 L \hat{L}^{2} \omega p^{3}}{\bar{L}^{3} \alpha^{2} \beta^{2} n \tau} \\ & +\frac{524288 L \hat{L}^{2} \omega p^{3}}{\bar{L}^{3} \alpha^{2} \beta n \tau^{2}} + \frac{524288 L \hat{L}^{2} \omega p^{4}}{\bar{L}^{3} \alpha^{2} \beta^{2} n \tau^{2}} + \frac{524288 L_{\max} \hat{L}^{2} \omega^{2} p^{2} \tau}{\bar{L}^{3} \alpha^{2} \beta n^{2}} \\ & +\frac{524288 L_{\max} \hat{L}^{2} \omega^{2} p^{3} \tau}{\bar{L}^{3} \alpha^{2} \beta^{2} n^{2}} + \frac{1048576 L^{3} L_{\max} \omega p^{2}}{\bar{L}^{4} \alpha^{3} \beta n \tau} + \frac{1048576 L^{3} L_{\max} \omega p^{3}}{\bar{L}^{4} \alpha^{3} \beta^{2} n \tau} \\ & +\frac{1048576 L^{2} \hat{L}^{2} \omega p^{2}}{\bar{L}^{4} \alpha^{3} \beta n \tau} + \frac{1048576 L^{2} \hat{L}^{2} \omega p^{3}}{\bar{L}^{4} \alpha^{3} \beta^{2} n \tau} + \frac{1048576 L^{2} L_{\max} \hat{L}^{2} \omega^{2} p}{\bar{L}^{5} \alpha^{3} \beta n^{2}} \\ & +\frac{2097152 L^{3} L_{\max} \omega p^{3}}{\bar{L}^{4} \alpha^{3} \beta n \tau^{2}} + \frac{2097152 L^{3} L_{\max} \omega p^{4}}{\bar{L}^{4} \alpha^{3} \beta^{2} n \tau^{2}} + \frac{2097152 L^{2} \hat{L}^{2} \omega p \tau}{\bar{L}^{4} \alpha^{4} \beta n} \\ & +\frac{2097152 L^{2} \hat{L}^{2} \omega p^{2} \tau}{\bar{L}^{4} \alpha^{4} \beta^{2} n} + \frac{2097152 L^{2} \hat{L}^{2} \omega p^{3}}{\bar{L}^{4} \alpha^{3} \beta n \tau^{2}} + \frac{2097152 L^{2} \hat{L}^{2} \omega p^{4}}{\bar{L}^{4} \alpha^{3} \beta^{2} n \tau^{2}} \\ & +\frac{8388608 L^{3} \hat{L}^{2} \omega p^{2}}{\bar{L}^{5} \alpha^{4} \beta n \tau} + \frac{8388608 L^{3} \hat{L}^{2} \omega p^{3}}{\bar{L}^{5} \alpha^{4} \beta^{2} n \tau} + \frac{8388608 L^{3} L_{\max} \hat{L}^{2} \omega^{2} p}{\bar{L}^{6} \alpha^{4} \beta n^{2}} \\ & +\frac{8388608 L_{\max} \hat{L}^{2} \omega^{2} p^{4} \tau}{\bar{L}^{3} \alpha^{2} \beta^{4} n^{2}} + \frac{8388608 L_{\max} \hat{L}^{2} \omega^{2} p^{2} \tau}{\bar{L}^{3} \alpha^{2} \beta^{2} n^{2}} + \frac{8388608 L_{\max} \hat{L}^{4} \omega^{3} p^{2} \tau}{\bar{L}^{5} \alpha^{3} \beta n^{3}} \\ & +\frac{16777216 L^{3} \hat{L}^{2} \omega p^{3}}{\bar{L}^{5} \alpha^{4} \beta n \tau^{2}} + \frac{16777216 L^{3} \hat{L}^{2} \omega p^{4}}{\bar{L}^{5} \alpha^{4} \beta^{2} n \tau^{2}} + \frac{16777216 L \hat{L}^{4} \omega^{2} p^{2} \tau}{\bar{L}^{5} \alpha^{4} \beta n^{2}} \\ & +\frac{16777216 L \hat{L}^{4} \omega^{2} p^{3} \tau}{\bar{L}^{5} \alpha^{4} \beta^{2} n^{2}} + \frac{16777216 L_{\max} \hat{L}^{2} \omega^{2} p^{3} \tau}{\bar{L}^{3} \alpha^{2} \beta^{3} n^{2}} + \frac{33554432 L^{2} L_{\max} \hat{L}^{2} \omega^{2} p^{4}}{\bar{L}^{5} \alpha^{3} \beta^{4} n^{2}} \\ & +\frac{34603008 L^{2} L_{\max} \hat{L}^{2} \omega^{2} p^{2}}{\bar{L}^{5} \alpha^{3} \beta^{2} n^{2}} + \frac{67108864 L^{4} \hat{L}^{2} \omega p^{2}}{\bar{L}^{6} \alpha^{5} \beta n \tau} + \frac{67108864 L^{4} \hat{L}^{2} \omega p^{3}}{\bar{L}^{6} \alpha^{5} \beta^{2} n \tau} \\ & +\frac{67108864 L^{2} L_{\max} \hat{L}^{2} \omega^{2} p^{3}}{\bar{L}^{5} \alpha^{3} \beta^{3} n^{2}} + \frac{134217728 L^{4} \hat{L}^{2} \omega p^{3}}{\bar{L}^{6} \alpha^{5} \beta n \tau^{2}} + \frac{134217728 L^{4} \hat{L}^{2} \omega p^{4}}{\bar{L}^{6} \alpha^{5} \beta^{2} n \tau^{2}} \\ & +\frac{134217728 L_{\max} \hat{L}^{4} \omega^{3} p^{4} \tau}{\bar{L}^{5} \alpha^{3} \beta^{4} n^{3}} + \frac{134217728 L_{\max} \hat{L}^{4} \omega^{3} p^{2} \tau}{\bar{L}^{5} \alpha^{3} \beta^{2} n^{3}} + \frac{134217728 L^{3} L_{\max} \hat{L}^{2} \omega^{2} p^{4}}{\bar{L}^{6} \alpha^{4} \beta^{4} n^{2}} \\ & +\frac{134217728 L^{2} \hat{L}^{4} \omega^{2} p^{2} \tau}{\bar{L}^{6} \alpha^{5} \beta n^{2}} + \frac{134217728 L^{2} \hat{L}^{4} \omega^{2} p^{3} \tau}{\bar{L}^{6} \alpha^{5} \beta^{2} n^{2}} + \frac{142606336 L^{3} L_{\max} \hat{L}^{2} \omega^{2} p^{2}}{\bar{L}^{6} \alpha^{4} \beta^{2} n^{2}} \\ & +\frac{268435456 L \hat{L}^{4} \omega^{2} p^{4} \tau}{\bar{L}^{5} \alpha^{4} \beta^{4} n^{2}} + \frac{268435456 L \hat{L}^{4} \omega^{2} p^{2} \tau}{\bar{L}^{5} \alpha^{4} \beta^{2} n^{2}} + \frac{268435456 L_{\max} \hat{L}^{4} \omega^{3} p^{5} \tau}{\bar{L}^{5} \alpha^{3} \beta^{4} n^{3}} \\ & +\frac{268435456 L_{\max} \hat{L}^{4} \omega^{3} p^{3} \tau}{\bar{L}^{5} \alpha^{3} \beta^{3} n^{3}} + \frac{268435456 L^{3} L_{\max} \hat{L}^{2} \omega^{2} p^{3}}{\bar{L}^{6} \alpha^{4} \beta^{3} n^{2}} + \frac{276824064 L_{\max} \hat{L}^{4} \omega^{3} p^{3} \tau}{\bar{L}^{5} \alpha^{3} \beta^{2} n^{3}} \\ & +\frac{536870912 L \hat{L}^{4} \omega^{2} p^{3} \tau}{\bar{L}^{5} \alpha^{4} \beta^{3} n^{2}} + \frac{536870912 L_{\max} \hat{L}^{4} \omega^{3} p^{4} \tau}{\bar{L}^{5} \alpha^{3} \beta^{3} n^{3}} + \frac{536870912 L^{2} L_{\max} \hat{L}^{4} \omega^{3} p^{4}}{\bar{L}^{7} \alpha^{4} \beta^{4} n^{3}} \\ & +\frac{536870912 L^{2} L_{\max} \hat{L}^{4} \omega^{3} p^{2}}{\bar{L}^{7} \alpha^{4} \beta^{2} n^{3}} + \frac{1073741824 L^{2} L_{\max} \hat{L}^{4} \omega^{3} p^{3}}{\bar{L}^{7} \alpha^{4} \beta^{3} n^{3}} + \frac{1073741824 L^{2} \hat{L}^{4} \omega^{2} p^{4} \tau}{\bar{L}^{6} \alpha^{5} \beta^{4} n^{2}} \\ & +\frac{1073741824 L^{2} \hat{L}^{4} \omega^{2} p^{2} \tau}{\bar{L}^{6} \alpha^{5} \beta^{2} n^{2}} + \frac{2147483648 L^{3} L_{\max} \hat{L}^{4} \omega^{3} p^{4}}{\bar{L}^{8} \alpha^{5} \beta^{4} n^{3}} + \frac{2147483648 L^{3} L_{\max} \hat{L}^{4} \omega^{3} p^{2}}{\bar{L}^{8} \alpha^{5} \beta^{2} n^{3}} \\ & +\frac{2147483648 L^{2} \hat{L}^{4} \omega^{2} p^{3} \tau}{\bar{L}^{6} \alpha^{5} \beta^{3} n^{2}} + \frac{4294967296 L_{\max} \hat{L}^{6} \omega^{4} p^{5} \tau}{\bar{L}^{7} \alpha^{4} \beta^{4} n^{4}} + \frac{4294967296 L_{\max} \hat{L}^{6} \omega^{4} p^{3} \tau}{\bar{L}^{7} \alpha^{4} \beta^{2} n^{4}} \\ & +\frac{4294967296 L^{3} L_{\max} \hat{L}^{4} \omega^{3} p^{3}}{\bar{L}^{8} \alpha^{5} \beta^{3} n^{3}} + \frac{4294967296 L^{3} \hat{L}^{4} \omega^{2} p^{5}}{\bar{L}^{7} \alpha^{5} \beta^{4} n^{2} \tau} + \frac{4294967296 L^{3} \hat{L}^{4} \omega^{2} p^{3}}{\bar{L}^{7} \alpha^{5} \beta^{2} n^{2} \tau} \\ & +\frac{8589934592 L \hat{L}^{6} \omega^{3} p^{5} \tau}{\bar{L}^{7} \alpha^{5} \beta^{4} n^{3}} + \frac{8589934592 L \hat{L}^{6} \omega^{3} p^{3} \tau}{\bar{L}^{7} \alpha^{5} \beta^{2} n^{3}} + \frac{8589934592 L_{\max} \hat{L}^{6} \omega^{4} p^{4} \tau}{\bar{L}^{7} \alpha^{4} \beta^{3} n^{4}} \\ & +\frac{8589934592 L^{3} \hat{L}^{4} \omega^{2} p^{6}}{\bar{L}^{7} \alpha^{5} \beta^{4} n^{2} \tau^{2}} + \frac{8589934592 L^{3} \hat{L}^{4} \omega^{2} p^{4}}{\bar{L}^{7} \alpha^{5} \beta^{3} n^{2} \tau} + \frac{8589934592 L^{3} \hat{L}^{4} \omega^{2} p^{4}}{\bar{L}^{7} \alpha^{5} \beta^{2} n^{2} \tau^{2}} \\ & +\frac{17179869184 L \hat{L}^{6} \omega^{3} p^{4} \tau}{\bar{L}^{7} \alpha^{5} \beta^{3} n^{3}} + \frac{17179869184 L^{3} \hat{L}^{4} \omega^{2} p^{5}}{\bar{L}^{7} \alpha^{5} \beta^{3} n^{2} \tau^{2}} + \frac{17179869184 L^{4} \hat{L}^{4} \omega^{2} p^{5}}{\bar{L}^{8} \alpha^{6} \beta^{4} n^{2} \tau} \\ & +\frac{17179869184 L^{4} \hat{L}^{4} \omega^{2} p^{3}}{\bar{L}^{8} \alpha^{6} \beta^{2} n^{2} \tau} + \frac{34359738368 L^{2} \hat{L}^{6} \omega^{3} p^{5} \tau}{\bar{L}^{8} \alpha^{6} \beta^{4} n^{3}} + \frac{34359738368 L^{2} \hat{L}^{6} \omega^{3} p^{3} \tau}{\bar{L}^{8} \alpha^{6} \beta^{2} n^{3}} \\ & +\frac{34359738368 L^{4} \hat{L}^{4} \omega^{2} p^{6}}{\bar{L}^{8} \alpha^{6} \beta^{4} n^{2} \tau^{2}} + \frac{34359738368 L^{4} \hat{L}^{4} \omega^{2} p^{4}}{\bar{L}^{8} \alpha^{6} \beta^{3} n^{2} \tau} + \frac{34359738368 L^{4} \hat{L}^{4} \omega^{2} p^{4}}{\bar{L}^{8} \alpha^{6} \beta^{2} n^{2} \tau^{2}} \\ & +\frac{68719476736 L^{2} \hat{L}^{6} \omega^{3} p^{4} \tau}{\bar{L}^{8} \alpha^{6} \beta^{3} n^{3}} + \frac{68719476736 L^{4} \hat{L}^{4} \omega^{2} p^{5}}{\bar{L}^{8} \alpha^{6} \beta^{3} n^{2} \tau^{2}} + \frac{1048576 L L_{\max} \hat{L}^{2} \omega^{2} p \tau}{\bar{L}^{4} \alpha^{3} \beta n^{2}} \\ & +\frac{4194304 L L_{\max} \hat{L}^{2} \omega^{2} p^{2} \tau}{\bar{L}^{4} \alpha^{3} \beta n^{2}} + \frac{4194304 L L_{\max} \hat{L}^{2} \omega^{2} p^{3} \tau}{\bar{L}^{4} \alpha^{3} \beta^{2} n^{2}} + \frac{4194304 L^{2} L_{\max} \hat{L}^{2} \omega^{2} p^{2}}{\bar{L}^{5} \alpha^{3} \beta n^{2} \tau} \\ & +\frac{8388608 L^{2} L_{\max} \hat{L}^{2} \omega^{2} p^{3}}{\bar{L}^{5} \alpha^{3} \beta n^{2} \tau^{2}} + \frac{33554432 L L_{\max} \hat{L}^{2} \omega^{2} p^{4} \tau}{\bar{L}^{4} \alpha^{3} \beta^{4} n^{2}} + \frac{33554432 L^{3} L_{\max} \hat{L}^{2} \omega^{2} p^{2}}{\bar{L}^{6} \alpha^{4} \beta n^{2} \tau} \\ & +\frac{34603008 L L_{\max} \hat{L}^{2} \omega^{2} p^{2} \tau}{\bar{L}^{4} \alpha^{3} \beta^{2} n^{2}} + \frac{67108864 L L_{\max} \hat{L}^{2} \omega^{2} p^{3} \tau}{\bar{L}^{4} \alpha^{3} \beta^{3} n^{2}} + \frac{67108864 L L_{\max} \hat{L}^{4} \omega^{3} p^{2} \tau}{\bar{L}^{6} \alpha^{4} \beta n^{3}} \\ & +\frac{67108864 L^{3} L_{\max} \hat{L}^{2} \omega^{2} p^{3}}{\bar{L}^{6} \alpha^{4} \beta n^{2} \tau^{2}} + \frac{134217728 L^{2} L_{\max} \hat{L}^{2} \omega^{2} p^{5}}{\bar{L}^{5} \alpha^{3} \beta^{4} n^{2} \tau} + \frac{138412032 L^{2} L_{\max} \hat{L}^{2} \omega^{2} p^{3}}{\bar{L}^{5} \alpha^{3} \beta^{2} n^{2} \tau} \\ & +\frac{268435456 L^{2} L_{\max} \hat{L}^{2} \omega^{2} p^{6}}{\bar{L}^{5} \alpha^{3} \beta^{4} n^{2} \tau^{2}} + \frac{268435456 L^{2} L_{\max} \hat{L}^{2} \omega^{2} p^{4}}{\bar{L}^{5} \alpha^{3} \beta^{3} n^{2} \tau} + \frac{276824064 L^{2} L_{\max} \hat{L}^{2} \omega^{2} p^{4}}{\bar{L}^{5} \alpha^{3} \beta^{2} n^{2} \tau^{2}} \\ & +\frac{536870912 L L_{\max} \hat{L}^{4} \omega^{3} p^{4} \tau}{\bar{L}^{6} \alpha^{4} \beta^{4} n^{3}} + \frac{536870912 L L_{\max} \hat{L}^{4} \omega^{3} p^{2} \tau}{\bar{L}^{6} \alpha^{4} \beta^{2} n^{3}} + \frac{536870912 L^{2} L_{\max} \hat{L}^{2} \omega^{2} p^{5}}{\bar{L}^{5} \alpha^{3} \beta^{3} n^{2} \tau^{2}} \\ & +\frac{536870912 L^{3} L_{\max} \hat{L}^{2} \omega^{2} p^{5}}{\bar{L}^{6} \alpha^{4} \beta^{4} n^{2} \tau} + \frac{570425344 L^{3} L_{\max} \hat{L}^{2} \omega^{2} p^{3}}{\bar{L}^{6} \alpha^{4} \beta^{2} n^{2} \tau} + \frac{1073741824 L L_{\max} \hat{L}^{4} \omega^{3} p^{5} \tau}{\bar{L}^{6} \alpha^{4} \beta^{4} n^{3}} \\ & +\frac{1073741824 L L_{\max} \hat{L}^{4} \omega^{3} p^{3} \tau}{\bar{L}^{6} \alpha^{4} \beta^{3} n^{3}} + \frac{1073741824 L^{3} L_{\max} \hat{L}^{2} \omega^{2} p^{6}}{\bar{L}^{6} \alpha^{4} \beta^{4} n^{2} \tau^{2}} + \frac{1073741824 L^{3} L_{\max} \hat{L}^{2} \omega^{2} p^{4}}{\bar{L}^{6} \alpha^{4} \beta^{3} n^{2} \tau} \\ & +\frac{1140850688 L L_{\max} \hat{L}^{4} \omega^{3} p^{3} \tau}{\bar{L}^{6} \alpha^{4} \beta^{2} n^{3}} + \frac{1140850688 L^{3} L_{\max} \hat{L}^{2} \omega^{2} p^{4}}{\bar{L}^{6} \alpha^{4} \beta^{2} n^{2} \tau^{2}} + \frac{2147483648 L L_{\max} \hat{L}^{4} \omega^{3} p^{4} \tau}{\bar{L}^{6} \alpha^{4} \beta^{3} n^{3}} \\ & +\frac{2147483648 L^{3} L_{\max} \hat{L}^{2} \omega^{2} p^{5}}{\bar{L}^{6} \alpha^{4} \beta^{3} n^{2} \tau^{2}} + \frac{2147483648 L^{2} L_{\max} \hat{L}^{4} \omega^{3} p^{5}}{\bar{L}^{7} \alpha^{4} \beta^{4} n^{3} \tau} + \frac{2147483648 L^{2} L_{\max} \hat{L}^{4} \omega^{3} p^{3}}{\bar{L}^{7} \alpha^{4} \beta^{2} n^{3} \tau} \\ & +\frac{4294967296 L^{2} L_{\max} \hat{L}^{4} \omega^{3} p^{6}}{\bar{L}^{7} \alpha^{4} \beta^{4} n^{3} \tau^{2}} + \frac{4294967296 L^{2} L_{\max} \hat{L}^{4} \omega^{3} p^{4}}{\bar{L}^{7} \alpha^{4} \beta^{3} n^{3} \tau} + \frac{4294967296 L^{2} L_{\max} \hat{L}^{4} \omega^{3} p^{4}}{\bar{L}^{7} \alpha^{4} \beta^{2} n^{3} \tau^{2}} \\ & +\frac{8589934592 L^{2} L_{\max} \hat{L}^{4} \omega^{3} p^{5}}{\bar{L}^{7} \alpha^{4} \beta^{3} n^{3} \tau^{2}} + \frac{8589934592 L^{3} L_{\max} \hat{L}^{4} \omega^{3} p^{5}}{\bar{L}^{8} \alpha^{5} \beta^{4} n^{3} \tau} + \frac{8589934592 L^{3} L_{\max} \hat{L}^{4} \omega^{3} p^{3}}{\bar{L}^{8} \alpha^{5} \beta^{2} n^{3} \tau} \\ & +\frac{17179869184 L L_{\max} \hat{L}^{6} \omega^{4} p^{5} \tau}{\bar{L}^{8} \alpha^{5} \beta^{4} n^{4}} + \frac{17179869184 L L_{\max} \hat{L}^{6} \omega^{4} p^{3} \tau}{\bar{L}^{8} \alpha^{5} \beta^{2} n^{4}} + \frac{17179869184 L^{3} L_{\max} \hat{L}^{4} \omega^{3} p^{6}}{\bar{L}^{8} \alpha^{5} \beta^{4} n^{3} \tau^{2}} \\ & +\frac{17179869184 L^{3} L_{\max} \hat{L}^{4} \omega^{3} p^{4}}{\bar{L}^{8} \alpha^{5} \beta^{3} n^{3} \tau} + \frac{17179869184 L^{3} L_{\max} \hat{L}^{4} \omega^{3} p^{4}}{\bar{L}^{8} \alpha^{5} \beta^{2} n^{3} \tau^{2}} + \frac{34359738368 L L_{\max} \hat{L}^{6} \omega^{4} p^{4} \tau}{\bar{L}^{8} \alpha^{5} \beta^{3} n^{4}} \\ & +\frac{34359738368 L^{3} L_{\max} \hat{L}^{4} \omega^{3} p^{5}}{\bar{L}^{8} \alpha^{5} \beta^{3} n^{3} \tau^{2}} \leq \frac{{3}}{{4}}
\begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{544 L^{2}}{\bar{L}^{2} \alpha^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:16}\end{equation}&\begin{equation}\frac{16384 L^{4}}{\bar{L}^{4} \alpha^{4}} \leq \frac{1}{326}\label{eq:sympy:constraints:17}\end{equation}&\begin{equation}\frac{4 L_{\max} \omega}{\bar{L} n} \leq \frac{1}{326}\label{eq:sympy:constraints:18}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{2048 L^{2} p}{\bar{L}^{2} \alpha^{2} \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:19}\end{equation}&\begin{equation}\frac{4096 L^{2} p^{2}}{\bar{L}^{2} \alpha^{2} \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:20}\end{equation}&\begin{equation}\frac{65536 L^{4} p}{\bar{L}^{4} \alpha^{4} \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:21}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{131072 L^{4} p^{2}}{\bar{L}^{4} \alpha^{4} \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:22}\end{equation}&\begin{equation}\frac{16 L L_{\max} \omega}{\bar{L}^{2} \alpha n} \leq \frac{1}{326}\label{eq:sympy:constraints:23}\end{equation}&\begin{equation}\frac{128 L_{\max} \omega p}{\bar{L} \beta n} \leq \frac{1}{326}\label{eq:sympy:constraints:24}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{128 L_{\max} \omega p^{2}}{\bar{L} \beta^{2} n} \leq \frac{1}{326}\label{eq:sympy:constraints:25}\end{equation}&\begin{equation}\frac{8192 L^{3} L_{\max} \omega}{\bar{L}^{4} \alpha^{3} n} \leq \frac{1}{326}\label{eq:sympy:constraints:26}\end{equation}&\begin{equation}\frac{512 L L_{\max} \omega p}{\bar{L}^{2} \alpha \beta n} \leq \frac{1}{326}\label{eq:sympy:constraints:27}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{512 L L_{\max} \omega p^{2}}{\bar{L}^{2} \alpha \beta^{2} n} \leq \frac{1}{326}\label{eq:sympy:constraints:28}\end{equation}&\begin{equation}\frac{2048 L_{\max} \hat{L}^{2} \omega^{2} p}{\bar{L}^{3} \alpha \beta n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:29}\end{equation}&\begin{equation}\frac{2048 L_{\max} \hat{L}^{2} \omega^{2} p^{2}}{\bar{L}^{3} \alpha \beta^{2} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:30}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{4096 L L_{\max} \omega p \tau}{\bar{L}^{2} \alpha^{2} n} \leq \frac{1}{326}\label{eq:sympy:constraints:31}\end{equation}&\begin{equation}\frac{32768 L^{3} L_{\max} \omega p}{\bar{L}^{4} \alpha^{3} n \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:32}\end{equation}&\begin{equation}\frac{65536 L^{3} L_{\max} \omega p^{2}}{\bar{L}^{4} \alpha^{3} n \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:33}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{69632 L \hat{L}^{2} \omega p}{\bar{L}^{3} \alpha^{2} \beta n} \leq \frac{1}{326}\label{eq:sympy:constraints:34}\end{equation}&\begin{equation}\frac{69632 L \hat{L}^{2} \omega p^{2}}{\bar{L}^{3} \alpha^{2} \beta^{2} n} \leq \frac{1}{326}\label{eq:sympy:constraints:35}\end{equation}&\begin{equation}\frac{131072 L^{2} \hat{L}^{2} \omega p \tau}{\bar{L}^{4} \alpha^{4} n} \leq \frac{1}{326}\label{eq:sympy:constraints:36}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{262144 L^{3} L_{\max} \omega p}{\bar{L}^{4} \alpha^{3} \beta n} \leq \frac{1}{326}\label{eq:sympy:constraints:37}\end{equation}&\begin{equation}\frac{262144 L^{3} L_{\max} \omega p^{2}}{\bar{L}^{4} \alpha^{3} \beta^{2} n} \leq \frac{1}{326}\label{eq:sympy:constraints:38}\end{equation}&\begin{equation}\frac{278528 L^{2} \hat{L}^{2} \omega p}{\bar{L}^{4} \alpha^{3} \beta n} \leq \frac{1}{326}\label{eq:sympy:constraints:39}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{278528 L^{2} \hat{L}^{2} \omega p^{2}}{\bar{L}^{4} \alpha^{3} \beta^{2} n} \leq \frac{1}{326}\label{eq:sympy:constraints:40}\end{equation}&\begin{equation}\frac{2097152 L^{3} \hat{L}^{2} \omega p}{\bar{L}^{5} \alpha^{4} \beta n} \leq \frac{1}{326}\label{eq:sympy:constraints:41}\end{equation}&\begin{equation}\frac{2097152 L^{3} \hat{L}^{2} \omega p^{2}}{\bar{L}^{5} \alpha^{4} \beta^{2} n} \leq \frac{1}{326}\label{eq:sympy:constraints:42}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{16777216 L^{4} \hat{L}^{2} \omega p}{\bar{L}^{6} \alpha^{5} \beta n} \leq \frac{1}{326}\label{eq:sympy:constraints:43}\end{equation}&\begin{equation}\frac{16777216 L^{4} \hat{L}^{2} \omega p^{2}}{\bar{L}^{6} \alpha^{5} \beta^{2} n} \leq \frac{1}{326}\label{eq:sympy:constraints:44}\end{equation}&\begin{equation}\frac{1073741824 L^{3} \hat{L}^{4} \omega^{2} p^{4}}{\bar{L}^{7} \alpha^{5} \beta^{4} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:45}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{1073741824 L^{3} \hat{L}^{4} \omega^{2} p^{2}}{\bar{L}^{7} \alpha^{5} \beta^{2} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:46}\end{equation}&\begin{equation}\frac{2147483648 L^{3} \hat{L}^{4} \omega^{2} p^{3}}{\bar{L}^{7} \alpha^{5} \beta^{3} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:47}\end{equation}&\begin{equation}\frac{4294967296 L^{4} \hat{L}^{4} \omega^{2} p^{4}}{\bar{L}^{8} \alpha^{6} \beta^{4} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:48}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{4294967296 L^{4} \hat{L}^{4} \omega^{2} p^{2}}{\bar{L}^{8} \alpha^{6} \beta^{2} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:49}\end{equation}&\begin{equation}\frac{8589934592 L^{4} \hat{L}^{4} \omega^{2} p^{3}}{\bar{L}^{8} \alpha^{6} \beta^{3} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:50}\end{equation}&\begin{equation}\frac{8192 L L_{\max} \hat{L}^{2} \omega^{2} p}{\bar{L}^{4} \alpha^{2} \beta n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:51}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{8192 L L_{\max} \hat{L}^{2} \omega^{2} p^{2}}{\bar{L}^{4} \alpha^{2} \beta^{2} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:52}\end{equation}&\begin{equation}\frac{65536 L L_{\max} \omega p \tau}{\bar{L}^{2} \alpha^{2} \beta n} \leq \frac{1}{326}\label{eq:sympy:constraints:53}\end{equation}&\begin{equation}\frac{65536 L L_{\max} \omega p^{2} \tau}{\bar{L}^{2} \alpha^{2} \beta^{2} n} \leq \frac{1}{326}\label{eq:sympy:constraints:54}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{65536 L L_{\max} \hat{L}^{2} \omega^{2} p \tau}{\bar{L}^{4} \alpha^{3} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:55}\end{equation}&\begin{equation}\frac{262144 L \hat{L}^{2} \omega p^{2}}{\bar{L}^{3} \alpha^{2} \beta n \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:56}\end{equation}&\begin{equation}\frac{262144 L \hat{L}^{2} \omega p^{3}}{\bar{L}^{3} \alpha^{2} \beta^{2} n \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:57}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{524288 L \hat{L}^{2} \omega p^{3}}{\bar{L}^{3} \alpha^{2} \beta n \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:58}\end{equation}&\begin{equation}\frac{524288 L \hat{L}^{2} \omega p^{4}}{\bar{L}^{3} \alpha^{2} \beta^{2} n \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:59}\end{equation}&\begin{equation}\frac{524288 L_{\max} \hat{L}^{2} \omega^{2} p^{2} \tau}{\bar{L}^{3} \alpha^{2} \beta n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:60}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{524288 L_{\max} \hat{L}^{2} \omega^{2} p^{3} \tau}{\bar{L}^{3} \alpha^{2} \beta^{2} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:61}\end{equation}&\begin{equation}\frac{1048576 L^{3} L_{\max} \omega p^{2}}{\bar{L}^{4} \alpha^{3} \beta n \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:62}\end{equation}&\begin{equation}\frac{1048576 L^{3} L_{\max} \omega p^{3}}{\bar{L}^{4} \alpha^{3} \beta^{2} n \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:63}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{1048576 L^{2} \hat{L}^{2} \omega p^{2}}{\bar{L}^{4} \alpha^{3} \beta n \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:64}\end{equation}&\begin{equation}\frac{1048576 L^{2} \hat{L}^{2} \omega p^{3}}{\bar{L}^{4} \alpha^{3} \beta^{2} n \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:65}\end{equation}&\begin{equation}\frac{1048576 L^{2} L_{\max} \hat{L}^{2} \omega^{2} p}{\bar{L}^{5} \alpha^{3} \beta n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:66}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{2097152 L^{3} L_{\max} \omega p^{3}}{\bar{L}^{4} \alpha^{3} \beta n \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:67}\end{equation}&\begin{equation}\frac{2097152 L^{3} L_{\max} \omega p^{4}}{\bar{L}^{4} \alpha^{3} \beta^{2} n \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:68}\end{equation}&\begin{equation}\frac{2097152 L^{2} \hat{L}^{2} \omega p \tau}{\bar{L}^{4} \alpha^{4} \beta n} \leq \frac{1}{326}\label{eq:sympy:constraints:69}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{2097152 L^{2} \hat{L}^{2} \omega p^{2} \tau}{\bar{L}^{4} \alpha^{4} \beta^{2} n} \leq \frac{1}{326}\label{eq:sympy:constraints:70}\end{equation}&\begin{equation}\frac{2097152 L^{2} \hat{L}^{2} \omega p^{3}}{\bar{L}^{4} \alpha^{3} \beta n \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:71}\end{equation}&\begin{equation}\frac{2097152 L^{2} \hat{L}^{2} \omega p^{4}}{\bar{L}^{4} \alpha^{3} \beta^{2} n \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:72}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{8388608 L^{3} \hat{L}^{2} \omega p^{2}}{\bar{L}^{5} \alpha^{4} \beta n \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:73}\end{equation}&\begin{equation}\frac{8388608 L^{3} \hat{L}^{2} \omega p^{3}}{\bar{L}^{5} \alpha^{4} \beta^{2} n \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:74}\end{equation}&\begin{equation}\frac{8388608 L^{3} L_{\max} \hat{L}^{2} \omega^{2} p}{\bar{L}^{6} \alpha^{4} \beta n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:75}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{8388608 L_{\max} \hat{L}^{2} \omega^{2} p^{4} \tau}{\bar{L}^{3} \alpha^{2} \beta^{4} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:76}\end{equation}&\begin{equation}\frac{8388608 L_{\max} \hat{L}^{2} \omega^{2} p^{2} \tau}{\bar{L}^{3} \alpha^{2} \beta^{2} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:77}\end{equation}&\begin{equation}\frac{8388608 L_{\max} \hat{L}^{4} \omega^{3} p^{2} \tau}{\bar{L}^{5} \alpha^{3} \beta n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:78}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{16777216 L^{3} \hat{L}^{2} \omega p^{3}}{\bar{L}^{5} \alpha^{4} \beta n \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:79}\end{equation}&\begin{equation}\frac{16777216 L^{3} \hat{L}^{2} \omega p^{4}}{\bar{L}^{5} \alpha^{4} \beta^{2} n \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:80}\end{equation}&\begin{equation}\frac{16777216 L \hat{L}^{4} \omega^{2} p^{2} \tau}{\bar{L}^{5} \alpha^{4} \beta n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:81}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{16777216 L \hat{L}^{4} \omega^{2} p^{3} \tau}{\bar{L}^{5} \alpha^{4} \beta^{2} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:82}\end{equation}&\begin{equation}\frac{16777216 L_{\max} \hat{L}^{2} \omega^{2} p^{3} \tau}{\bar{L}^{3} \alpha^{2} \beta^{3} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:83}\end{equation}&\begin{equation}\frac{33554432 L^{2} L_{\max} \hat{L}^{2} \omega^{2} p^{4}}{\bar{L}^{5} \alpha^{3} \beta^{4} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:84}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{34603008 L^{2} L_{\max} \hat{L}^{2} \omega^{2} p^{2}}{\bar{L}^{5} \alpha^{3} \beta^{2} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:85}\end{equation}&\begin{equation}\frac{67108864 L^{4} \hat{L}^{2} \omega p^{2}}{\bar{L}^{6} \alpha^{5} \beta n \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:86}\end{equation}&\begin{equation}\frac{67108864 L^{4} \hat{L}^{2} \omega p^{3}}{\bar{L}^{6} \alpha^{5} \beta^{2} n \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:87}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{67108864 L^{2} L_{\max} \hat{L}^{2} \omega^{2} p^{3}}{\bar{L}^{5} \alpha^{3} \beta^{3} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:88}\end{equation}&\begin{equation}\frac{134217728 L^{4} \hat{L}^{2} \omega p^{3}}{\bar{L}^{6} \alpha^{5} \beta n \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:89}\end{equation}&\begin{equation}\frac{134217728 L^{4} \hat{L}^{2} \omega p^{4}}{\bar{L}^{6} \alpha^{5} \beta^{2} n \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:90}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{134217728 L_{\max} \hat{L}^{4} \omega^{3} p^{4} \tau}{\bar{L}^{5} \alpha^{3} \beta^{4} n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:91}\end{equation}&\begin{equation}\frac{134217728 L_{\max} \hat{L}^{4} \omega^{3} p^{2} \tau}{\bar{L}^{5} \alpha^{3} \beta^{2} n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:92}\end{equation}&\begin{equation}\frac{134217728 L^{3} L_{\max} \hat{L}^{2} \omega^{2} p^{4}}{\bar{L}^{6} \alpha^{4} \beta^{4} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:93}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{134217728 L^{2} \hat{L}^{4} \omega^{2} p^{2} \tau}{\bar{L}^{6} \alpha^{5} \beta n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:94}\end{equation}&\begin{equation}\frac{134217728 L^{2} \hat{L}^{4} \omega^{2} p^{3} \tau}{\bar{L}^{6} \alpha^{5} \beta^{2} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:95}\end{equation}&\begin{equation}\frac{142606336 L^{3} L_{\max} \hat{L}^{2} \omega^{2} p^{2}}{\bar{L}^{6} \alpha^{4} \beta^{2} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:96}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{268435456 L \hat{L}^{4} \omega^{2} p^{4} \tau}{\bar{L}^{5} \alpha^{4} \beta^{4} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:97}\end{equation}&\begin{equation}\frac{268435456 L \hat{L}^{4} \omega^{2} p^{2} \tau}{\bar{L}^{5} \alpha^{4} \beta^{2} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:98}\end{equation}&\begin{equation}\frac{268435456 L_{\max} \hat{L}^{4} \omega^{3} p^{5} \tau}{\bar{L}^{5} \alpha^{3} \beta^{4} n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:99}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{268435456 L_{\max} \hat{L}^{4} \omega^{3} p^{3} \tau}{\bar{L}^{5} \alpha^{3} \beta^{3} n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:100}\end{equation}&\begin{equation}\frac{268435456 L^{3} L_{\max} \hat{L}^{2} \omega^{2} p^{3}}{\bar{L}^{6} \alpha^{4} \beta^{3} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:101}\end{equation}&\begin{equation}\frac{276824064 L_{\max} \hat{L}^{4} \omega^{3} p^{3} \tau}{\bar{L}^{5} \alpha^{3} \beta^{2} n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:102}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{536870912 L \hat{L}^{4} \omega^{2} p^{3} \tau}{\bar{L}^{5} \alpha^{4} \beta^{3} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:103}\end{equation}&\begin{equation}\frac{536870912 L_{\max} \hat{L}^{4} \omega^{3} p^{4} \tau}{\bar{L}^{5} \alpha^{3} \beta^{3} n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:104}\end{equation}&\begin{equation}\frac{536870912 L^{2} L_{\max} \hat{L}^{4} \omega^{3} p^{4}}{\bar{L}^{7} \alpha^{4} \beta^{4} n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:105}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{536870912 L^{2} L_{\max} \hat{L}^{4} \omega^{3} p^{2}}{\bar{L}^{7} \alpha^{4} \beta^{2} n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:106}\end{equation}&\begin{equation}\frac{1073741824 L^{2} L_{\max} \hat{L}^{4} \omega^{3} p^{3}}{\bar{L}^{7} \alpha^{4} \beta^{3} n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:107}\end{equation}&\begin{equation}\frac{1073741824 L^{2} \hat{L}^{4} \omega^{2} p^{4} \tau}{\bar{L}^{6} \alpha^{5} \beta^{4} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:108}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{1073741824 L^{2} \hat{L}^{4} \omega^{2} p^{2} \tau}{\bar{L}^{6} \alpha^{5} \beta^{2} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:109}\end{equation}&\begin{equation}\frac{2147483648 L^{3} L_{\max} \hat{L}^{4} \omega^{3} p^{4}}{\bar{L}^{8} \alpha^{5} \beta^{4} n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:110}\end{equation}&\begin{equation}\frac{2147483648 L^{3} L_{\max} \hat{L}^{4} \omega^{3} p^{2}}{\bar{L}^{8} \alpha^{5} \beta^{2} n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:111}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{2147483648 L^{2} \hat{L}^{4} \omega^{2} p^{3} \tau}{\bar{L}^{6} \alpha^{5} \beta^{3} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:112}\end{equation}&\begin{equation}\frac{4294967296 L_{\max} \hat{L}^{6} \omega^{4} p^{5} \tau}{\bar{L}^{7} \alpha^{4} \beta^{4} n^{4}} \leq \frac{1}{326}\label{eq:sympy:constraints:113}\end{equation}&\begin{equation}\frac{4294967296 L_{\max} \hat{L}^{6} \omega^{4} p^{3} \tau}{\bar{L}^{7} \alpha^{4} \beta^{2} n^{4}} \leq \frac{1}{326}\label{eq:sympy:constraints:114}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{4294967296 L^{3} L_{\max} \hat{L}^{4} \omega^{3} p^{3}}{\bar{L}^{8} \alpha^{5} \beta^{3} n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:115}\end{equation}&\begin{equation}\frac{4294967296 L^{3} \hat{L}^{4} \omega^{2} p^{5}}{\bar{L}^{7} \alpha^{5} \beta^{4} n^{2} \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:116}\end{equation}&\begin{equation}\frac{4294967296 L^{3} \hat{L}^{4} \omega^{2} p^{3}}{\bar{L}^{7} \alpha^{5} \beta^{2} n^{2} \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:117}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{8589934592 L \hat{L}^{6} \omega^{3} p^{5} \tau}{\bar{L}^{7} \alpha^{5} \beta^{4} n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:118}\end{equation}&\begin{equation}\frac{8589934592 L \hat{L}^{6} \omega^{3} p^{3} \tau}{\bar{L}^{7} \alpha^{5} \beta^{2} n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:119}\end{equation}&\begin{equation}\frac{8589934592 L_{\max} \hat{L}^{6} \omega^{4} p^{4} \tau}{\bar{L}^{7} \alpha^{4} \beta^{3} n^{4}} \leq \frac{1}{326}\label{eq:sympy:constraints:120}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{8589934592 L^{3} \hat{L}^{4} \omega^{2} p^{6}}{\bar{L}^{7} \alpha^{5} \beta^{4} n^{2} \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:121}\end{equation}&\begin{equation}\frac{8589934592 L^{3} \hat{L}^{4} \omega^{2} p^{4}}{\bar{L}^{7} \alpha^{5} \beta^{3} n^{2} \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:122}\end{equation}&\begin{equation}\frac{8589934592 L^{3} \hat{L}^{4} \omega^{2} p^{4}}{\bar{L}^{7} \alpha^{5} \beta^{2} n^{2} \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:123}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{17179869184 L \hat{L}^{6} \omega^{3} p^{4} \tau}{\bar{L}^{7} \alpha^{5} \beta^{3} n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:124}\end{equation}&\begin{equation}\frac{17179869184 L^{3} \hat{L}^{4} \omega^{2} p^{5}}{\bar{L}^{7} \alpha^{5} \beta^{3} n^{2} \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:125}\end{equation}&\begin{equation}\frac{17179869184 L^{4} \hat{L}^{4} \omega^{2} p^{5}}{\bar{L}^{8} \alpha^{6} \beta^{4} n^{2} \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:126}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{17179869184 L^{4} \hat{L}^{4} \omega^{2} p^{3}}{\bar{L}^{8} \alpha^{6} \beta^{2} n^{2} \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:127}\end{equation}&\begin{equation}\frac{34359738368 L^{2} \hat{L}^{6} \omega^{3} p^{5} \tau}{\bar{L}^{8} \alpha^{6} \beta^{4} n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:128}\end{equation}&\begin{equation}\frac{34359738368 L^{2} \hat{L}^{6} \omega^{3} p^{3} \tau}{\bar{L}^{8} \alpha^{6} \beta^{2} n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:129}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{34359738368 L^{4} \hat{L}^{4} \omega^{2} p^{6}}{\bar{L}^{8} \alpha^{6} \beta^{4} n^{2} \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:130}\end{equation}&\begin{equation}\frac{34359738368 L^{4} \hat{L}^{4} \omega^{2} p^{4}}{\bar{L}^{8} \alpha^{6} \beta^{3} n^{2} \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:131}\end{equation}&\begin{equation}\frac{34359738368 L^{4} \hat{L}^{4} \omega^{2} p^{4}}{\bar{L}^{8} \alpha^{6} \beta^{2} n^{2} \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:132}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{68719476736 L^{2} \hat{L}^{6} \omega^{3} p^{4} \tau}{\bar{L}^{8} \alpha^{6} \beta^{3} n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:133}\end{equation}&\begin{equation}\frac{68719476736 L^{4} \hat{L}^{4} \omega^{2} p^{5}}{\bar{L}^{8} \alpha^{6} \beta^{3} n^{2} \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:134}\end{equation}&\begin{equation}\frac{1048576 L L_{\max} \hat{L}^{2} \omega^{2} p \tau}{\bar{L}^{4} \alpha^{3} \beta n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:135}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{4194304 L L_{\max} \hat{L}^{2} \omega^{2} p^{2} \tau}{\bar{L}^{4} \alpha^{3} \beta n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:136}\end{equation}&\begin{equation}\frac{4194304 L L_{\max} \hat{L}^{2} \omega^{2} p^{3} \tau}{\bar{L}^{4} \alpha^{3} \beta^{2} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:137}\end{equation}&\begin{equation}\frac{4194304 L^{2} L_{\max} \hat{L}^{2} \omega^{2} p^{2}}{\bar{L}^{5} \alpha^{3} \beta n^{2} \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:138}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{8388608 L^{2} L_{\max} \hat{L}^{2} \omega^{2} p^{3}}{\bar{L}^{5} \alpha^{3} \beta n^{2} \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:139}\end{equation}&\begin{equation}\frac{33554432 L L_{\max} \hat{L}^{2} \omega^{2} p^{4} \tau}{\bar{L}^{4} \alpha^{3} \beta^{4} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:140}\end{equation}&\begin{equation}\frac{33554432 L^{3} L_{\max} \hat{L}^{2} \omega^{2} p^{2}}{\bar{L}^{6} \alpha^{4} \beta n^{2} \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:141}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{34603008 L L_{\max} \hat{L}^{2} \omega^{2} p^{2} \tau}{\bar{L}^{4} \alpha^{3} \beta^{2} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:142}\end{equation}&\begin{equation}\frac{67108864 L L_{\max} \hat{L}^{2} \omega^{2} p^{3} \tau}{\bar{L}^{4} \alpha^{3} \beta^{3} n^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:143}\end{equation}&\begin{equation}\frac{67108864 L L_{\max} \hat{L}^{4} \omega^{3} p^{2} \tau}{\bar{L}^{6} \alpha^{4} \beta n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:144}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{67108864 L^{3} L_{\max} \hat{L}^{2} \omega^{2} p^{3}}{\bar{L}^{6} \alpha^{4} \beta n^{2} \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:145}\end{equation}&\begin{equation}\frac{134217728 L^{2} L_{\max} \hat{L}^{2} \omega^{2} p^{5}}{\bar{L}^{5} \alpha^{3} \beta^{4} n^{2} \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:146}\end{equation}&\begin{equation}\frac{138412032 L^{2} L_{\max} \hat{L}^{2} \omega^{2} p^{3}}{\bar{L}^{5} \alpha^{3} \beta^{2} n^{2} \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:147}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{268435456 L^{2} L_{\max} \hat{L}^{2} \omega^{2} p^{6}}{\bar{L}^{5} \alpha^{3} \beta^{4} n^{2} \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:148}\end{equation}&\begin{equation}\frac{268435456 L^{2} L_{\max} \hat{L}^{2} \omega^{2} p^{4}}{\bar{L}^{5} \alpha^{3} \beta^{3} n^{2} \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:149}\end{equation}&\begin{equation}\frac{276824064 L^{2} L_{\max} \hat{L}^{2} \omega^{2} p^{4}}{\bar{L}^{5} \alpha^{3} \beta^{2} n^{2} \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:150}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{536870912 L L_{\max} \hat{L}^{4} \omega^{3} p^{4} \tau}{\bar{L}^{6} \alpha^{4} \beta^{4} n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:151}\end{equation}&\begin{equation}\frac{536870912 L L_{\max} \hat{L}^{4} \omega^{3} p^{2} \tau}{\bar{L}^{6} \alpha^{4} \beta^{2} n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:152}\end{equation}&\begin{equation}\frac{536870912 L^{2} L_{\max} \hat{L}^{2} \omega^{2} p^{5}}{\bar{L}^{5} \alpha^{3} \beta^{3} n^{2} \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:153}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{536870912 L^{3} L_{\max} \hat{L}^{2} \omega^{2} p^{5}}{\bar{L}^{6} \alpha^{4} \beta^{4} n^{2} \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:154}\end{equation}&\begin{equation}\frac{570425344 L^{3} L_{\max} \hat{L}^{2} \omega^{2} p^{3}}{\bar{L}^{6} \alpha^{4} \beta^{2} n^{2} \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:155}\end{equation}&\begin{equation}\frac{1073741824 L L_{\max} \hat{L}^{4} \omega^{3} p^{5} \tau}{\bar{L}^{6} \alpha^{4} \beta^{4} n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:156}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{1073741824 L L_{\max} \hat{L}^{4} \omega^{3} p^{3} \tau}{\bar{L}^{6} \alpha^{4} \beta^{3} n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:157}\end{equation}&\begin{equation}\frac{1073741824 L^{3} L_{\max} \hat{L}^{2} \omega^{2} p^{6}}{\bar{L}^{6} \alpha^{4} \beta^{4} n^{2} \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:158}\end{equation}&\begin{equation}\frac{1073741824 L^{3} L_{\max} \hat{L}^{2} \omega^{2} p^{4}}{\bar{L}^{6} \alpha^{4} \beta^{3} n^{2} \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:159}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{1140850688 L L_{\max} \hat{L}^{4} \omega^{3} p^{3} \tau}{\bar{L}^{6} \alpha^{4} \beta^{2} n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:160}\end{equation}&\begin{equation}\frac{1140850688 L^{3} L_{\max} \hat{L}^{2} \omega^{2} p^{4}}{\bar{L}^{6} \alpha^{4} \beta^{2} n^{2} \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:161}\end{equation}&\begin{equation}\frac{2147483648 L L_{\max} \hat{L}^{4} \omega^{3} p^{4} \tau}{\bar{L}^{6} \alpha^{4} \beta^{3} n^{3}} \leq \frac{1}{326}\label{eq:sympy:constraints:162}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{2147483648 L^{3} L_{\max} \hat{L}^{2} \omega^{2} p^{5}}{\bar{L}^{6} \alpha^{4} \beta^{3} n^{2} \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:163}\end{equation}&\begin{equation}\frac{2147483648 L^{2} L_{\max} \hat{L}^{4} \omega^{3} p^{5}}{\bar{L}^{7} \alpha^{4} \beta^{4} n^{3} \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:164}\end{equation}&\begin{equation}\frac{2147483648 L^{2} L_{\max} \hat{L}^{4} \omega^{3} p^{3}}{\bar{L}^{7} \alpha^{4} \beta^{2} n^{3} \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:165}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{4294967296 L^{2} L_{\max} \hat{L}^{4} \omega^{3} p^{6}}{\bar{L}^{7} \alpha^{4} \beta^{4} n^{3} \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:166}\end{equation}&\begin{equation}\frac{4294967296 L^{2} L_{\max} \hat{L}^{4} \omega^{3} p^{4}}{\bar{L}^{7} \alpha^{4} \beta^{3} n^{3} \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:167}\end{equation}&\begin{equation}\frac{4294967296 L^{2} L_{\max} \hat{L}^{4} \omega^{3} p^{4}}{\bar{L}^{7} \alpha^{4} \beta^{2} n^{3} \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:168}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{8589934592 L^{2} L_{\max} \hat{L}^{4} \omega^{3} p^{5}}{\bar{L}^{7} \alpha^{4} \beta^{3} n^{3} \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:169}\end{equation}&\begin{equation}\frac{8589934592 L^{3} L_{\max} \hat{L}^{4} \omega^{3} p^{5}}{\bar{L}^{8} \alpha^{5} \beta^{4} n^{3} \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:170}\end{equation}&\begin{equation}\frac{8589934592 L^{3} L_{\max} \hat{L}^{4} \omega^{3} p^{3}}{\bar{L}^{8} \alpha^{5} \beta^{2} n^{3} \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:171}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{17179869184 L L_{\max} \hat{L}^{6} \omega^{4} p^{5} \tau}{\bar{L}^{8} \alpha^{5} \beta^{4} n^{4}} \leq \frac{1}{326}\label{eq:sympy:constraints:172}\end{equation}&\begin{equation}\frac{17179869184 L L_{\max} \hat{L}^{6} \omega^{4} p^{3} \tau}{\bar{L}^{8} \alpha^{5} \beta^{2} n^{4}} \leq \frac{1}{326}\label{eq:sympy:constraints:173}\end{equation}&\begin{equation}\frac{17179869184 L^{3} L_{\max} \hat{L}^{4} \omega^{3} p^{6}}{\bar{L}^{8} \alpha^{5} \beta^{4} n^{3} \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:174}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{17179869184 L^{3} L_{\max} \hat{L}^{4} \omega^{3} p^{4}}{\bar{L}^{8} \alpha^{5} \beta^{3} n^{3} \tau} \leq \frac{1}{326}\label{eq:sympy:constraints:175}\end{equation}&\begin{equation}\frac{17179869184 L^{3} L_{\max} \hat{L}^{4} \omega^{3} p^{4}}{\bar{L}^{8} \alpha^{5} \beta^{2} n^{3} \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:176}\end{equation}&\begin{equation}\frac{34359738368 L L_{\max} \hat{L}^{6} \omega^{4} p^{4} \tau}{\bar{L}^{8} \alpha^{5} \beta^{3} n^{4}} \leq \frac{1}{326}\label{eq:sympy:constraints:177}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{34359738368 L^{3} L_{\max} \hat{L}^{4} \omega^{3} p^{5}}{\bar{L}^{8} \alpha^{5} \beta^{3} n^{3} \tau^{2}} \leq \frac{1}{326}\label{eq:sympy:constraints:178}\end{equation}&&\end{tabularx} 
&\frac{2 L}{\bar{L}} + \frac{1024 L^{3}}{\bar{L}^{3} \alpha^{2}} + \frac{4096 L^{3} p}{\bar{L}^{3} \alpha^{2} \tau} \\ & +\frac{8192 L^{3} p^{2}}{\bar{L}^{3} \alpha^{2} \tau^{2}} + \frac{256 \hat{L}^{2} \omega p}{\bar{L}^{2} \beta n} + \frac{256 \hat{L}^{2} \omega p^{2}}{\bar{L}^{2} \beta^{2} n} \\ & +\frac{1024 L \hat{L}^{2} \omega p}{\bar{L}^{3} \alpha \beta n} + \frac{1024 L \hat{L}^{2} \omega p^{2}}{\bar{L}^{3} \alpha \beta^{2} n} + \frac{8192 L \hat{L}^{2} \omega p \tau}{\bar{L}^{3} \alpha^{2} n} \\ & +\frac{131072 L^{2} \hat{L}^{2} \omega p}{\bar{L}^{4} \alpha^{2} \beta n} + \frac{131072 L^{2} \hat{L}^{2} \omega p^{2}}{\bar{L}^{4} \alpha^{2} \beta^{2} n} + \frac{1048576 L^{3} \hat{L}^{2} \omega p}{\bar{L}^{5} \alpha^{3} \beta n} \\ & +\frac{1048576 L^{3} \hat{L}^{2} \omega p^{2}}{\bar{L}^{5} \alpha^{3} \beta^{2} n} + \frac{1048576 \hat{L}^{4} \omega^{2} p^{2} \tau}{\bar{L}^{4} \alpha^{2} \beta n^{2}} + \frac{1048576 \hat{L}^{4} \omega^{2} p^{3} \tau}{\bar{L}^{4} \alpha^{2} \beta^{2} n^{2}} \\ & +\frac{16777216 \hat{L}^{4} \omega^{2} p^{4} \tau}{\bar{L}^{4} \alpha^{2} \beta^{4} n^{2}} + \frac{16777216 \hat{L}^{4} \omega^{2} p^{2} \tau}{\bar{L}^{4} \alpha^{2} \beta^{2} n^{2}} + \frac{33554432 \hat{L}^{4} \omega^{2} p^{3} \tau}{\bar{L}^{4} \alpha^{2} \beta^{3} n^{2}} \\ & +\frac{67108864 L^{2} \hat{L}^{4} \omega^{2} p^{4}}{\bar{L}^{6} \alpha^{3} \beta^{4} n^{2}} + \frac{67108864 L^{2} \hat{L}^{4} \omega^{2} p^{2}}{\bar{L}^{6} \alpha^{3} \beta^{2} n^{2}} + \frac{134217728 L^{2} \hat{L}^{4} \omega^{2} p^{3}}{\bar{L}^{6} \alpha^{3} \beta^{3} n^{2}} \\ & +\frac{268435456 L^{3} \hat{L}^{4} \omega^{2} p^{4}}{\bar{L}^{7} \alpha^{4} \beta^{4} n^{2}} + \frac{268435456 L^{3} \hat{L}^{4} \omega^{2} p^{2}}{\bar{L}^{7} \alpha^{4} \beta^{2} n^{2}} + \frac{536870912 \hat{L}^{6} \omega^{3} p^{5} \tau}{\bar{L}^{6} \alpha^{3} \beta^{4} n^{3}} \\ & +\frac{536870912 \hat{L}^{6} \omega^{3} p^{3} \tau}{\bar{L}^{6} \alpha^{3} \beta^{2} n^{3}} + \frac{536870912 L^{3} \hat{L}^{4} \omega^{2} p^{3}}{\bar{L}^{7} \alpha^{4} \beta^{3} n^{2}} + \frac{1073741824 \hat{L}^{6} \omega^{3} p^{4} \tau}{\bar{L}^{6} \alpha^{3} \beta^{3} n^{3}} \\ & +\frac{131072 L \hat{L}^{2} \omega p \tau}{\bar{L}^{3} \alpha^{2} \beta n} + \frac{131072 L \hat{L}^{2} \omega p^{2} \tau}{\bar{L}^{3} \alpha^{2} \beta^{2} n} + \frac{524288 L^{2} \hat{L}^{2} \omega p^{2}}{\bar{L}^{4} \alpha^{2} \beta n \tau} \\ & +\frac{524288 L^{2} \hat{L}^{2} \omega p^{3}}{\bar{L}^{4} \alpha^{2} \beta^{2} n \tau} + \frac{1048576 L^{2} \hat{L}^{2} \omega p^{3}}{\bar{L}^{4} \alpha^{2} \beta n \tau^{2}} + \frac{1048576 L^{2} \hat{L}^{2} \omega p^{4}}{\bar{L}^{4} \alpha^{2} \beta^{2} n \tau^{2}} \\ & +\frac{4194304 L^{3} \hat{L}^{2} \omega p^{2}}{\bar{L}^{5} \alpha^{3} \beta n \tau} + \frac{4194304 L^{3} \hat{L}^{2} \omega p^{3}}{\bar{L}^{5} \alpha^{3} \beta^{2} n \tau} + \frac{8388608 L^{3} \hat{L}^{2} \omega p^{3}}{\bar{L}^{5} \alpha^{3} \beta n \tau^{2}} \\ & +\frac{8388608 L^{3} \hat{L}^{2} \omega p^{4}}{\bar{L}^{5} \alpha^{3} \beta^{2} n \tau^{2}} + \frac{8388608 L \hat{L}^{4} \omega^{2} p^{2} \tau}{\bar{L}^{5} \alpha^{3} \beta n^{2}} + \frac{8388608 L \hat{L}^{4} \omega^{2} p^{3} \tau}{\bar{L}^{5} \alpha^{3} \beta^{2} n^{2}} \\ & +\frac{67108864 L \hat{L}^{4} \omega^{2} p^{4} \tau}{\bar{L}^{5} \alpha^{3} \beta^{4} n^{2}} + \frac{67108864 L \hat{L}^{4} \omega^{2} p^{2} \tau}{\bar{L}^{5} \alpha^{3} \beta^{2} n^{2}} + \frac{134217728 L \hat{L}^{4} \omega^{2} p^{3} \tau}{\bar{L}^{5} \alpha^{3} \beta^{3} n^{2}} \\ & +\frac{268435456 L^{2} \hat{L}^{4} \omega^{2} p^{5}}{\bar{L}^{6} \alpha^{3} \beta^{4} n^{2} \tau} + \frac{268435456 L^{2} \hat{L}^{4} \omega^{2} p^{3}}{\bar{L}^{6} \alpha^{3} \beta^{2} n^{2} \tau} + \frac{536870912 L^{2} \hat{L}^{4} \omega^{2} p^{6}}{\bar{L}^{6} \alpha^{3} \beta^{4} n^{2} \tau^{2}} \\ & +\frac{536870912 L^{2} \hat{L}^{4} \omega^{2} p^{4}}{\bar{L}^{6} \alpha^{3} \beta^{3} n^{2} \tau} + \frac{536870912 L^{2} \hat{L}^{4} \omega^{2} p^{4}}{\bar{L}^{6} \alpha^{3} \beta^{2} n^{2} \tau^{2}} + \frac{1073741824 L^{2} \hat{L}^{4} \omega^{2} p^{5}}{\bar{L}^{6} \alpha^{3} \beta^{3} n^{2} \tau^{2}} \\ & +\frac{1073741824 L^{3} \hat{L}^{4} \omega^{2} p^{5}}{\bar{L}^{7} \alpha^{4} \beta^{4} n^{2} \tau} + \frac{1073741824 L^{3} \hat{L}^{4} \omega^{2} p^{3}}{\bar{L}^{7} \alpha^{4} \beta^{2} n^{2} \tau} + \frac{2147483648 L \hat{L}^{6} \omega^{3} p^{5} \tau}{\bar{L}^{7} \alpha^{4} \beta^{4} n^{3}} \\ & +\frac{2147483648 L \hat{L}^{6} \omega^{3} p^{3} \tau}{\bar{L}^{7} \alpha^{4} \beta^{2} n^{3}} + \frac{2147483648 L^{3} \hat{L}^{4} \omega^{2} p^{6}}{\bar{L}^{7} \alpha^{4} \beta^{4} n^{2} \tau^{2}} + \frac{2147483648 L^{3} \hat{L}^{4} \omega^{2} p^{4}}{\bar{L}^{7} \alpha^{4} \beta^{3} n^{2} \tau} \\ & +\frac{2147483648 L^{3} \hat{L}^{4} \omega^{2} p^{4}}{\bar{L}^{7} \alpha^{4} \beta^{2} n^{2} \tau^{2}} + \frac{4294967296 L \hat{L}^{6} \omega^{3} p^{4} \tau}{\bar{L}^{7} \alpha^{4} \beta^{3} n^{3}} + \frac{4294967296 L^{3} \hat{L}^{4} \omega^{2} p^{5}}{\bar{L}^{7} \alpha^{4} \beta^{3} n^{2} \tau^{2}} \leq 1
\begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{2 L}{\bar{L}} \leq \frac{1}{114}\label{eq:sympy:constraints:179}\end{equation}&\begin{equation}\frac{1024 L^{3}}{\bar{L}^{3} \alpha^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:180}\end{equation}&\begin{equation}\frac{4096 L^{3} p}{\bar{L}^{3} \alpha^{2} \tau} \leq \frac{1}{114}\label{eq:sympy:constraints:181}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{8192 L^{3} p^{2}}{\bar{L}^{3} \alpha^{2} \tau^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:182}\end{equation}&\begin{equation}\frac{256 \hat{L}^{2} \omega p}{\bar{L}^{2} \beta n} \leq \frac{1}{114}\label{eq:sympy:constraints:183}\end{equation}&\begin{equation}\frac{256 \hat{L}^{2} \omega p^{2}}{\bar{L}^{2} \beta^{2} n} \leq \frac{1}{114}\label{eq:sympy:constraints:184}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{1024 L \hat{L}^{2} \omega p}{\bar{L}^{3} \alpha \beta n} \leq \frac{1}{114}\label{eq:sympy:constraints:185}\end{equation}&\begin{equation}\frac{1024 L \hat{L}^{2} \omega p^{2}}{\bar{L}^{3} \alpha \beta^{2} n} \leq \frac{1}{114}\label{eq:sympy:constraints:186}\end{equation}&\begin{equation}\frac{8192 L \hat{L}^{2} \omega p \tau}{\bar{L}^{3} \alpha^{2} n} \leq \frac{1}{114}\label{eq:sympy:constraints:187}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{131072 L^{2} \hat{L}^{2} \omega p}{\bar{L}^{4} \alpha^{2} \beta n} \leq \frac{1}{114}\label{eq:sympy:constraints:188}\end{equation}&\begin{equation}\frac{131072 L^{2} \hat{L}^{2} \omega p^{2}}{\bar{L}^{4} \alpha^{2} \beta^{2} n} \leq \frac{1}{114}\label{eq:sympy:constraints:189}\end{equation}&\begin{equation}\frac{1048576 L^{3} \hat{L}^{2} \omega p}{\bar{L}^{5} \alpha^{3} \beta n} \leq \frac{1}{114}\label{eq:sympy:constraints:190}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{1048576 L^{3} \hat{L}^{2} \omega p^{2}}{\bar{L}^{5} \alpha^{3} \beta^{2} n} \leq \frac{1}{114}\label{eq:sympy:constraints:191}\end{equation}&\begin{equation}\frac{1048576 \hat{L}^{4} \omega^{2} p^{2} \tau}{\bar{L}^{4} \alpha^{2} \beta n^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:192}\end{equation}&\begin{equation}\frac{1048576 \hat{L}^{4} \omega^{2} p^{3} \tau}{\bar{L}^{4} \alpha^{2} \beta^{2} n^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:193}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{16777216 \hat{L}^{4} \omega^{2} p^{4} \tau}{\bar{L}^{4} \alpha^{2} \beta^{4} n^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:194}\end{equation}&\begin{equation}\frac{16777216 \hat{L}^{4} \omega^{2} p^{2} \tau}{\bar{L}^{4} \alpha^{2} \beta^{2} n^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:195}\end{equation}&\begin{equation}\frac{33554432 \hat{L}^{4} \omega^{2} p^{3} \tau}{\bar{L}^{4} \alpha^{2} \beta^{3} n^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:196}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{67108864 L^{2} \hat{L}^{4} \omega^{2} p^{4}}{\bar{L}^{6} \alpha^{3} \beta^{4} n^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:197}\end{equation}&\begin{equation}\frac{67108864 L^{2} \hat{L}^{4} \omega^{2} p^{2}}{\bar{L}^{6} \alpha^{3} \beta^{2} n^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:198}\end{equation}&\begin{equation}\frac{134217728 L^{2} \hat{L}^{4} \omega^{2} p^{3}}{\bar{L}^{6} \alpha^{3} \beta^{3} n^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:199}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{268435456 L^{3} \hat{L}^{4} \omega^{2} p^{4}}{\bar{L}^{7} \alpha^{4} \beta^{4} n^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:200}\end{equation}&\begin{equation}\frac{268435456 L^{3} \hat{L}^{4} \omega^{2} p^{2}}{\bar{L}^{7} \alpha^{4} \beta^{2} n^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:201}\end{equation}&\begin{equation}\frac{536870912 \hat{L}^{6} \omega^{3} p^{5} \tau}{\bar{L}^{6} \alpha^{3} \beta^{4} n^{3}} \leq \frac{1}{114}\label{eq:sympy:constraints:202}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{536870912 \hat{L}^{6} \omega^{3} p^{3} \tau}{\bar{L}^{6} \alpha^{3} \beta^{2} n^{3}} \leq \frac{1}{114}\label{eq:sympy:constraints:203}\end{equation}&\begin{equation}\frac{536870912 L^{3} \hat{L}^{4} \omega^{2} p^{3}}{\bar{L}^{7} \alpha^{4} \beta^{3} n^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:204}\end{equation}&\begin{equation}\frac{1073741824 \hat{L}^{6} \omega^{3} p^{4} \tau}{\bar{L}^{6} \alpha^{3} \beta^{3} n^{3}} \leq \frac{1}{114}\label{eq:sympy:constraints:205}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{131072 L \hat{L}^{2} \omega p \tau}{\bar{L}^{3} \alpha^{2} \beta n} \leq \frac{1}{114}\label{eq:sympy:constraints:206}\end{equation}&\begin{equation}\frac{131072 L \hat{L}^{2} \omega p^{2} \tau}{\bar{L}^{3} \alpha^{2} \beta^{2} n} \leq \frac{1}{114}\label{eq:sympy:constraints:207}\end{equation}&\begin{equation}\frac{524288 L^{2} \hat{L}^{2} \omega p^{2}}{\bar{L}^{4} \alpha^{2} \beta n \tau} \leq \frac{1}{114}\label{eq:sympy:constraints:208}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{524288 L^{2} \hat{L}^{2} \omega p^{3}}{\bar{L}^{4} \alpha^{2} \beta^{2} n \tau} \leq \frac{1}{114}\label{eq:sympy:constraints:209}\end{equation}&\begin{equation}\frac{1048576 L^{2} \hat{L}^{2} \omega p^{3}}{\bar{L}^{4} \alpha^{2} \beta n \tau^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:210}\end{equation}&\begin{equation}\frac{1048576 L^{2} \hat{L}^{2} \omega p^{4}}{\bar{L}^{4} \alpha^{2} \beta^{2} n \tau^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:211}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{4194304 L^{3} \hat{L}^{2} \omega p^{2}}{\bar{L}^{5} \alpha^{3} \beta n \tau} \leq \frac{1}{114}\label{eq:sympy:constraints:212}\end{equation}&\begin{equation}\frac{4194304 L^{3} \hat{L}^{2} \omega p^{3}}{\bar{L}^{5} \alpha^{3} \beta^{2} n \tau} \leq \frac{1}{114}\label{eq:sympy:constraints:213}\end{equation}&\begin{equation}\frac{8388608 L^{3} \hat{L}^{2} \omega p^{3}}{\bar{L}^{5} \alpha^{3} \beta n \tau^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:214}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{8388608 L^{3} \hat{L}^{2} \omega p^{4}}{\bar{L}^{5} \alpha^{3} \beta^{2} n \tau^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:215}\end{equation}&\begin{equation}\frac{8388608 L \hat{L}^{4} \omega^{2} p^{2} \tau}{\bar{L}^{5} \alpha^{3} \beta n^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:216}\end{equation}&\begin{equation}\frac{8388608 L \hat{L}^{4} \omega^{2} p^{3} \tau}{\bar{L}^{5} \alpha^{3} \beta^{2} n^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:217}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{67108864 L \hat{L}^{4} \omega^{2} p^{4} \tau}{\bar{L}^{5} \alpha^{3} \beta^{4} n^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:218}\end{equation}&\begin{equation}\frac{67108864 L \hat{L}^{4} \omega^{2} p^{2} \tau}{\bar{L}^{5} \alpha^{3} \beta^{2} n^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:219}\end{equation}&\begin{equation}\frac{134217728 L \hat{L}^{4} \omega^{2} p^{3} \tau}{\bar{L}^{5} \alpha^{3} \beta^{3} n^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:220}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{268435456 L^{2} \hat{L}^{4} \omega^{2} p^{5}}{\bar{L}^{6} \alpha^{3} \beta^{4} n^{2} \tau} \leq \frac{1}{114}\label{eq:sympy:constraints:221}\end{equation}&\begin{equation}\frac{268435456 L^{2} \hat{L}^{4} \omega^{2} p^{3}}{\bar{L}^{6} \alpha^{3} \beta^{2} n^{2} \tau} \leq \frac{1}{114}\label{eq:sympy:constraints:222}\end{equation}&\begin{equation}\frac{536870912 L^{2} \hat{L}^{4} \omega^{2} p^{6}}{\bar{L}^{6} \alpha^{3} \beta^{4} n^{2} \tau^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:223}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{536870912 L^{2} \hat{L}^{4} \omega^{2} p^{4}}{\bar{L}^{6} \alpha^{3} \beta^{3} n^{2} \tau} \leq \frac{1}{114}\label{eq:sympy:constraints:224}\end{equation}&\begin{equation}\frac{536870912 L^{2} \hat{L}^{4} \omega^{2} p^{4}}{\bar{L}^{6} \alpha^{3} \beta^{2} n^{2} \tau^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:225}\end{equation}&\begin{equation}\frac{1073741824 L^{2} \hat{L}^{4} \omega^{2} p^{5}}{\bar{L}^{6} \alpha^{3} \beta^{3} n^{2} \tau^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:226}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{1073741824 L^{3} \hat{L}^{4} \omega^{2} p^{5}}{\bar{L}^{7} \alpha^{4} \beta^{4} n^{2} \tau} \leq \frac{1}{114}\label{eq:sympy:constraints:227}\end{equation}&\begin{equation}\frac{1073741824 L^{3} \hat{L}^{4} \omega^{2} p^{3}}{\bar{L}^{7} \alpha^{4} \beta^{2} n^{2} \tau} \leq \frac{1}{114}\label{eq:sympy:constraints:228}\end{equation}&\begin{equation}\frac{2147483648 L \hat{L}^{6} \omega^{3} p^{5} \tau}{\bar{L}^{7} \alpha^{4} \beta^{4} n^{3}} \leq \frac{1}{114}\label{eq:sympy:constraints:229}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{2147483648 L \hat{L}^{6} \omega^{3} p^{3} \tau}{\bar{L}^{7} \alpha^{4} \beta^{2} n^{3}} \leq \frac{1}{114}\label{eq:sympy:constraints:230}\end{equation}&\begin{equation}\frac{2147483648 L^{3} \hat{L}^{4} \omega^{2} p^{6}}{\bar{L}^{7} \alpha^{4} \beta^{4} n^{2} \tau^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:231}\end{equation}&\begin{equation}\frac{2147483648 L^{3} \hat{L}^{4} \omega^{2} p^{4}}{\bar{L}^{7} \alpha^{4} \beta^{3} n^{2} \tau} \leq \frac{1}{114}\label{eq:sympy:constraints:232}\end{equation}\end{tabularx} \begin{tabularx}{1.2\linewidth}{XXX}\begin{equation}\frac{2147483648 L^{3} \hat{L}^{4} \omega^{2} p^{4}}{\bar{L}^{7} \alpha^{4} \beta^{2} n^{2} \tau^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:233}\end{equation}&\begin{equation}\frac{4294967296 L \hat{L}^{6} \omega^{3} p^{4} \tau}{\bar{L}^{7} \alpha^{4} \beta^{3} n^{3}} \leq \frac{1}{114}\label{eq:sympy:constraints:234}\end{equation}&\begin{equation}\frac{4294967296 L^{3} \hat{L}^{4} \omega^{2} p^{5}}{\bar{L}^{7} \alpha^{4} \beta^{3} n^{2} \tau^{2}} \leq \frac{1}{114}\label{eq:sympy:constraints:235}\end{equation}\end{tabularx} 
& \eqref{eq:sympy:constraints:0} \textnormal{ follows from } \eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:1} \textnormal{ follows from } \eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:2} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain}.\\& \eqref{eq:sympy:constraints:3} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain}.\\& \eqref{eq:sympy:constraints:4} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha}.\\& \eqref{eq:sympy:constraints:5} \textnormal{ follows from } \eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p}.\\& \eqref{eq:sympy:constraints:6} \textnormal{ follows from } \eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1}.\\& \eqref{eq:sympy:constraints:7} \textnormal{ follows from } \eqref{eq:lipt:hat_2},\eqref{eq:lipt:hat_2}.\\& \eqref{eq:sympy:constraints:8} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:9} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:10} \textnormal{ follows from } \eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p}.\\& \eqref{eq:sympy:constraints:11} \textnormal{ follows from } \eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p}.\\& \eqref{eq:sympy:constraints:12} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:13} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:14} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:15} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:16} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain}.\\& \eqref{eq:sympy:constraints:17} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain}.\\& \eqref{eq:sympy:constraints:18} \textnormal{ follows from } \eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:19} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain}.\\& \eqref{eq:sympy:constraints:20} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha}.\\& \eqref{eq:sympy:constraints:21} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain}.\\& \eqref{eq:sympy:constraints:22} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain}.\\& \eqref{eq:sympy:constraints:23} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:24} \textnormal{ follows from } \eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:25} \textnormal{ follows from } \eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:26} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:27} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:28} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:29} \textnormal{ follows from } \eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:30} \textnormal{ follows from } \eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:31} \textnormal{ follows from } \eqref{eq:lipt:l_l_max_p},\eqref{eq:lipt:l_l_max_p}.\\& \eqref{eq:sympy:constraints:32} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:33} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:34} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:35} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:36} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p}.\\& \eqref{eq:sympy:constraints:37} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:38} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:39} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:40} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:41} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:42} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:43} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:44} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:45} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:46} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:47} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:48} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:49} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:50} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:51} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:52} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:53} \textnormal{ follows from } \eqref{eq:lipt:l_l_max_1},\eqref{eq:lipt:l_l_max_1}.\\& \eqref{eq:sympy:constraints:54} \textnormal{ follows from } \eqref{eq:lipt:l_l_max_2},\eqref{eq:lipt:l_l_max_2}.\\& \eqref{eq:sympy:constraints:55} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:56} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:57} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:58} \textnormal{ follows from } \eqref{eq:lipt:double_lipt_1},\eqref{eq:lipt:double_lipt_1},\eqref{eq:lipt:double_lipt_1}.\\& \eqref{eq:sympy:constraints:59} \textnormal{ follows from } \eqref{eq:lipt:double_lipt_2},\eqref{eq:lipt:double_lipt_2},\eqref{eq:lipt:double_lipt_2}.\\& \eqref{eq:sympy:constraints:60} \textnormal{ follows from } \eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:61} \textnormal{ follows from } \eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:62} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:63} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:64} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:65} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:66} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:67} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:68} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:69} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1}.\\& \eqref{eq:sympy:constraints:70} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_2},\eqref{eq:lipt:hat_2}.\\& \eqref{eq:sympy:constraints:71} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:72} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:73} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:74} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:75} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:76} \textnormal{ follows from } \eqref{eq:lipt:hat_2},\eqref{eq:lipt:hat_2},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:77} \textnormal{ follows from } \eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:78} \textnormal{ follows from } \eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:79} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:80} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:81} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p}.\\& \eqref{eq:sympy:constraints:82} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p}.\\& \eqref{eq:sympy:constraints:83} \textnormal{ follows from } \eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:84} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:85} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:86} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:87} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:88} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:89} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:90} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:91} \textnormal{ follows from } \eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:92} \textnormal{ follows from } \eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:93} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:94} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p}.\\& \eqref{eq:sympy:constraints:95} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1}.\\& \eqref{eq:sympy:constraints:96} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:97} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_2},\eqref{eq:lipt:hat_2}.\\& \eqref{eq:sympy:constraints:98} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1}.\\& \eqref{eq:sympy:constraints:99} \textnormal{ follows from } \eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:100} \textnormal{ follows from } \eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:101} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:102} \textnormal{ follows from } \eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:103} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_2},\eqref{eq:lipt:hat_2}.\\& \eqref{eq:sympy:constraints:104} \textnormal{ follows from } \eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:105} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:106} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:107} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:108} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_2},\eqref{eq:lipt:hat_2}.\\& \eqref{eq:sympy:constraints:109} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1}.\\& \eqref{eq:sympy:constraints:110} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:111} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:112} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_2},\eqref{eq:lipt:hat_2}.\\& \eqref{eq:sympy:constraints:113} \textnormal{ follows from } \eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:114} \textnormal{ follows from } \eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:115} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:116} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:117} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:118} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_no_alpha_1},\eqref{eq:lipt:hat_no_alpha_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_2},\eqref{eq:lipt:hat_2}.\\& \eqref{eq:sympy:constraints:119} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p}.\\& \eqref{eq:sympy:constraints:120} \textnormal{ follows from } \eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:121} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:122} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:123} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:124} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_no_alpha_1},\eqref{eq:lipt:hat_no_alpha_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1}.\\& \eqref{eq:sympy:constraints:125} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:126} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:127} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:128} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_2},\eqref{eq:lipt:hat_2}.\\& \eqref{eq:sympy:constraints:129} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p}.\\& \eqref{eq:sympy:constraints:130} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:131} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:132} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:133} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1}.\\& \eqref{eq:sympy:constraints:134} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:135} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:136} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:137} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:138} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:139} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:140} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_2},\eqref{eq:lipt:hat_2},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:141} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:142} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:143} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:144} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:145} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:146} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:147} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:148} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:149} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:150} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:151} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:152} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:153} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:154} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:155} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:156} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:157} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:158} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:159} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:160} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:161} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:162} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:163} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:164} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:165} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:166} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:167} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:168} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:169} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:170} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:171} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:172} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:173} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:174} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_2}.\\& \eqref{eq:sympy:constraints:175} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:176} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max}.\\& \eqref{eq:sympy:constraints:177} \textnormal{ follows from } \eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:178} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:max_1}.\\& \eqref{eq:sympy:constraints:179} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha}.\\& \eqref{eq:sympy:constraints:180} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain}.\\& \eqref{eq:sympy:constraints:181} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain}.\\& \eqref{eq:sympy:constraints:182} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha}.\\& \eqref{eq:sympy:constraints:183} \textnormal{ follows from } \eqref{eq:lipt:hat_no_alpha_1},\eqref{eq:lipt:hat_no_alpha_1}.\\& \eqref{eq:sympy:constraints:184} \textnormal{ follows from } \eqref{eq:lipt:hat_no_alpha_2},\eqref{eq:lipt:hat_no_alpha_2}.\\& \eqref{eq:sympy:constraints:185} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:186} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:187} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p}.\\& \eqref{eq:sympy:constraints:188} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:189} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:190} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:191} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:192} \textnormal{ follows from } \eqref{eq:lipt:hat_no_alpha_1},\eqref{eq:lipt:hat_no_alpha_1},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p}.\\& \eqref{eq:sympy:constraints:193} \textnormal{ follows from } \eqref{eq:lipt:hat_no_alpha_2},\eqref{eq:lipt:hat_no_alpha_2},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p}.\\& \eqref{eq:sympy:constraints:194} \textnormal{ follows from } \eqref{eq:lipt:hat_no_alpha_2},\eqref{eq:lipt:hat_no_alpha_2},\eqref{eq:lipt:hat_2},\eqref{eq:lipt:hat_2}.\\& \eqref{eq:sympy:constraints:195} \textnormal{ follows from } \eqref{eq:lipt:hat_no_alpha_1},\eqref{eq:lipt:hat_no_alpha_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1}.\\& \eqref{eq:sympy:constraints:196} \textnormal{ follows from } \eqref{eq:lipt:hat_no_alpha_1},\eqref{eq:lipt:hat_no_alpha_1},\eqref{eq:lipt:hat_2},\eqref{eq:lipt:hat_2}.\\& \eqref{eq:sympy:constraints:197} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:198} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:199} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:200} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:201} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:202} \textnormal{ follows from } \eqref{eq:lipt:hat_no_alpha_2},\eqref{eq:lipt:hat_no_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p}.\\& \eqref{eq:sympy:constraints:203} \textnormal{ follows from } \eqref{eq:lipt:hat_no_alpha_1},\eqref{eq:lipt:hat_no_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p}.\\& \eqref{eq:sympy:constraints:204} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:205} \textnormal{ follows from } \eqref{eq:lipt:hat_no_alpha_1},\eqref{eq:lipt:hat_no_alpha_1},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p}.\\& \eqref{eq:sympy:constraints:206} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1}.\\& \eqref{eq:sympy:constraints:207} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:hat_2},\eqref{eq:lipt:hat_2}.\\& \eqref{eq:sympy:constraints:208} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:209} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:210} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_no_alpha_1},\eqref{eq:lipt:hat_no_alpha_1}.\\& \eqref{eq:sympy:constraints:211} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_no_alpha_2},\eqref{eq:lipt:hat_no_alpha_2}.\\& \eqref{eq:sympy:constraints:212} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:213} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:214} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:215} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:216} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p}.\\& \eqref{eq:sympy:constraints:217} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p}.\\& \eqref{eq:sympy:constraints:218} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_2},\eqref{eq:lipt:hat_2}.\\& \eqref{eq:sympy:constraints:219} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_1},\eqref{eq:lipt:hat_1}.\\& \eqref{eq:sympy:constraints:220} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_2},\eqref{eq:lipt:hat_2}.\\& \eqref{eq:sympy:constraints:221} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:222} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:223} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_no_alpha_2},\eqref{eq:lipt:hat_no_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:224} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:225} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_no_alpha_1},\eqref{eq:lipt:hat_no_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:226} \textnormal{ follows from } \eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_no_alpha_1},\eqref{eq:lipt:hat_no_alpha_1},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:227} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:228} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:229} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p}.\\& \eqref{eq:sympy:constraints:230} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p}.\\& \eqref{eq:sympy:constraints:231} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:232} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\& \eqref{eq:sympy:constraints:233} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1}.\\& \eqref{eq:sympy:constraints:234} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_p},\eqref{eq:lipt:hat_p}.\\& \eqref{eq:sympy:constraints:235} \textnormal{ follows from } \eqref{eq:lipt:plain_no_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:plain_p_alpha},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_1},\eqref{eq:lipt:hat_alpha_2},\eqref{eq:lipt:hat_alpha_2}.\\

